Wiki Entity Summarization Benchmark

Entity summarization aims to compute concise summaries for entities in knowledge graphs. Existing datasets and benchmarks are often limited to a few hundred entities and discard graph structure in source knowledge graphs. This limitation is particularly pronounced when it comes to ground-truth summaries, where there exist only a few labeled summaries for evaluation and training. We propose WikES, a comprehensive benchmark comprising of entities, their summaries, and their connections. Additionally, WikES features a dataset generator to test entity summarization algorithms in different areas of the knowledge graph. Importantly, our approach combines graph algorithms and NLP models as well as different data sources such that WikES does not require human annotation, rendering the approach cost-effective and generalizable to multiple domains. Finally, WikES is scalable and capable of capturing the complexities of knowledge graphs in terms of topology and semantics. WikES features existing datasets for comparison. Empirical studies of entity summarization methods confirm the usefulness of our benchmark. Data, code, and models are available at: https://github.com/msorkhpar/wiki-entity-summarization.

==> results/esbm_top10_F1.csv <==
Data;Random;Entity Frequency;Inverse Entity Frequency;Relation Frequency;Inverse Relation Frequency
DBpedia;0.3074666666666667;0.14453333333333332;0.4522666666666666;0.15933333333333338;0.5402666666666668
LinkedMDB;0.2686666666666667;0.3413333333333333;0.24133333333333337;0.14133333333333337;0.4050000000000001

==> results/esbm_top10_map.csv <==
Data;Random;Entity Frequency;Inverse Entity Frequency;Relation Frequency;Inverse Relation Frequency
DBpedia;0.16379624338624355;0.04117677248677247;0.2941365079365079;0.061860582010581984;0.39454338624338636
LinkedMDB;0.13110132275132277;0.22082910052910043;0.11648518518518518;0.05241666666666668;0.23909563492063501

==> results/esbm_top5_F1.csv <==
Data;Random;Entity Frequency;Inverse Entity Frequency;Relation Frequency;Inverse Relation Frequency
DBpedia;0.15013333333333342;0.022133333333333335;0.22693333333333335;0.08773333333333333;0.29173333333333334
LinkedMDB;0.12933333333333338;0.29266666666666674;0.11200000000000002;0.02866666666666667;0.2513333333333334

==> results/esbm_top5_map.csv <==
Data;Random;Entity Frequency;Inverse Entity Frequency;Relation Frequency;Inverse Relation Frequency
DBpedia;0.08548888888888896;0.007817777777777781;0.13386666666666666;0.04261333333333332;0.18888
LinkedMDB;0.06364444444444443;0.19122222222222213;0.05944444444444442;0.011944444444444447;0.13918888888888886
